Gemini/GMOS Optical Transmission Spectroscopy of WASP-121b: signs of variability in an ultra-hot Jupiter?

We present ground-based, spectroscopic observations of two transits of the ultra-hot Jupiter WASP-121b covering the wavelength range $\approx$500 - 950 nm using Gemini/GMOS. We use a Gaussian process framework to model instrumental systematics in the light curves, and also demonstrate the use of the more generalised Student's-T process to verify our results. We find that our measured transmission spectrum, whilst showing overall agreement, is slightly discrepant with results obtained using HST/STIS, particularly for wavelengths shortward of $\approx$650 nm. In contrast to the STIS results, we find evidence for an increasing blueward slope and little evidence for absorption from either TiO or VO in our retrieval, in agreement with a number of recent studies performed at high-resolution. We suggest that this might point to some other absorbers, particularly some combination of recently detected atomic metals, in addition to scattering by hazes, being responsible for the excess optical absorption and observed vertical thermal inversion. Our results are also broadly consistent with previous ground-based photometry and 3D GCM predictions, however, these assumed different chemistry to our retrievals. In addition, we show that the GMOS observations are repeatable over short periods (days), similarly to the HST/STIS observations. Their difference over longer periods (months) could well be the result of temporal variability in the atmospheric properties (i.e. weather) as predicted by theoretical models of ultra-hot Jupiters; however, more mundane explanations such as instrumental systematics and stellar activity cannot be fully ruled out, and we encourage future observations to explore this possibility.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
